Activation-Descent Regularization for Input Optimization of ReLU Networks

We present a new approach for input optimization of ReLU networks that explicitly takes into account the effect of changes in activation patterns. We analyze local optimization steps in both the input space and the space of activation patterns to propose methods with superior local descent properties. To accomplish this, we convert the discrete space of activation patterns into differentiable representations and propose regularization terms that improve each descent step. Our experiments demonstrate the effectiveness of the proposed input-optimization methods for improving the state-of-the-art in various areas, such as adversarial learning, generative modeling, and reinforcement learning.

==> plots/CIFAR10_AA/image1/log.txt <==
CIFAR10 Model with clean training

Correct Label: 7

Clean: 
    - Label: 7
    - Loss: 0.4947
    - Logits: [-14.4734, -19.6202, -16.2730, -18.3085, -17.8985, -14.2450, -14.9152,
         -12.7659, -15.9330, -16.2309]
    
PGD:
    - Label: 0
    - Loss: 2.8394
    - Logits: [-14.1658, -14.4191, -17.1513, -18.8465, -20.0618, -16.8157, -15.7820,
         -16.1263, -16.7555, -16.6404]
    
FGSM:
    - Label: 5
    - Loss: 1.9927
    - Logits: [-15.0898, -18.7916, -15.4386, -17.7131, -17.4907, -13.5991, -14.6990,
         -14.8541, -17.1570, -17.6045]
    
The proposed:
    - Label: 0
    - Loss: 3.0143
    - Logits: [-13.7579, -19.9848, -17.3294, -18.5176, -17.1411, -16.1062, -17.0120,
         -16.2891, -18.1611, -14.8892]

==> plots/CIFAR10_AA/image2/log.txt <==
batch_idx = 1
i = 9

CIFAR10 Model with clean training

Correct Label: 8

Clean: 
    - Label: 8
    - Loss: 1.0083
    - Logits: [-14.4734, -19.6202, -16.2730, -18.3085, -17.8985, -14.2450, -14.9152,
         -12.7659, -15.9330, -16.2309]
    
PGD:
    - Label: 0
    - Loss: 3.4217
    - Logits: [-14.5046, -14.5888, -18.4193, -18.5346, -18.6557, -17.3111, -16.2945,
         -15.9154, -16.9695, -17.1040]
    
FGSM:
    - Label: 0
    - Loss: 3.6586
    - Logits: [-13.1871, -17.8650, -17.8165, -17.8043, -19.5509, -17.3408, -16.4348,
         -17.5727, -16.4863, -14.3981]
    
The proposed:
    - Label: 0
    - Loss: 4.7759
    - Logits: [-13.1332, -19.1033, -17.2154, -18.6118, -18.6090, -16.9088, -17.4164,
         -16.6322, -17.5661, -14.3286]

==> plots/CIFAR10_AA/image3/log.txt <==
CIFAR10 Model trained with PGD

Correct Label: 5

Clean: 
    - Label: 5
    - Loss: 0.5531
    - Logits: [-19.8157, -15.5440,  -0.0993,  -1.4623, -13.5941,   0.6930,  -1.0799,
         -10.9439, -21.3619, -16.5159]
    
PGD:
    - Label: 2
    - Loss: 5.9142
    - Logits: [-20.0043, -16.2593,   2.7487,  -0.9485, -13.1901,  -3.1347,  -2.8383,
         -10.8396, -20.8748, -15.9013]
    
FGSM:
    - Label: 2
    - Loss: 4.8434
    - Logits: [-21.1208, -16.4504,   1.7724,  -0.6260, -12.7873,  -2.9585,  -2.1678,
         -10.6580, -22.1196, -17.0138]
    
The proposed:
    - Label: 2
    - Loss: 5.9896
    - Logits: [-19.8056, -16.2782,   2.9033,  -1.0133, -13.2168,  -3.0611,  -2.9232,
         -10.7965, -20.7744, -15.8353]

==> plots/CIFAR10_AA/image4/log.txt <==
CIFAR10 Model trained with PGD

Correct Label: 9

Clean: 
    - Label: 9
    - Loss: 2.6226e-06
    - Logits: [-13.9976,  -3.1151, -17.5725, -13.9340, -19.8925, -10.3506, -13.0016,
          -9.8168, -11.8572,   9.7138]
          
PGD:
    - Label: 1
    - Loss: 1.6698
    - Logits: [-15.3717,   3.9249, -14.4341, -12.1581, -17.9637, -10.2490, -12.0544,
          -9.9113,  -9.8225,   2.4637]
    
FGSM:
    - Label: 9
    - Loss: 0.1244
    - Logits: [-13.6943,   0.6924, -15.9868, -10.6241, -15.4545,  -6.8742, -11.1327,
          -8.7883,  -8.2722,   2.7143]
    
The proposed:
    - Label: 1
    - Loss: 1.6843
    - Logits: [-15.3783,   4.0050, -14.5540, -12.2886, -18.0806, -10.1665, -12.2503,
          -9.9823,  -9.8827,   2.5260]

==> plots/CIFAR10_AA/image5/log.txt <==
CIFAR10 Model trained with PGD

Correct Label: 1

Clean: 
    - Label: 1
    - Loss: 2.0265e-05
    - Logits: [-21.7295,  10.6257,  -3.9926, -10.5615, -14.0302, -13.1712, -13.7692,
         -16.2438, -16.8922,  -0.2042]
          
PGD:
    - Label: 1
    - Loss: 0.1875
    - Logits: [-18.3878,   3.6581,  -3.4719,  -8.5636,  -9.4163,  -9.7335, -13.0875,
         -10.8712, -12.7745,   2.0753]
    
FGSM:
    - Label: 1
    - Loss: 0.0215
    - Logits: [-20.2269,   5.0341,  -2.1946,  -8.6343, -10.0579,  -9.7946, -13.3565,
         -11.8918, -14.4858,   1.1708]
    
The proposed:
    - Label: 2
    - Loss: 0.8420
    - Logits: [-19.9045,   3.8815,   4.1586,  -6.9112,  -9.4900,  -8.9996, -11.6626,
         -11.5309, -14.0603,  -2.4896]

==> plots/CIFAR10_AA/image6/log.txt <==
CIFAR10 Model trained with FGSM

Correct Label: 8

Clean: 
    - Label: 8
    - Loss: 5.8530e-05
    - Logits: [ -2.1585,  -5.5726, -17.8741,  -4.1374, -12.9179,  -7.9647, -15.0674,
          -7.7939,   7.7884,  -5.2668]
          
PGD:
    - Label: 0
    - Loss: 0.9809
    - Logits:[  3.4414,  -2.2326, -17.1815,  -6.7591, -10.7018,  -6.9222, -13.2076,
          -6.1909,   2.9365,  -2.5702]
    
FGSM:
    - Label: 8
    - Loss: 0.0701
    - Logits: [  1.3513,  -4.1778, -15.3780,  -5.8216, -10.1833,  -5.5735, -11.8709,
          -6.0120,   3.9909,  -3.1635]
    
The proposed:
    - Label: 0
    - Loss: 1.0989
    - Logits: [  3.3156,  -2.6834, -17.0851,  -7.1327, -11.3903,  -7.4326, -14.1984,
          -6.0329,   2.6445,  -0.5903]

==> plots/ImageNet/image1/info.txt <==
clean: 0.7044, 983
fgsm: 1.1360 983
pgd: 1.7802 983
ada-gd: 2.3171 801

==> plots/ImageNet/image2/info.txt <==
clean: 0.7411, 235
fgsm: 0.8340 235
pgd: 1.9595, 235
ada-gd:2.5061, 225

==> plots/ImageNet/image3/info.txt <==
clean: 1.7115, 355
fgsm: 3.6784, 2
pgd: 4.5178 2
ada-gd: 6.0331 2

==> plots/ImageNet/image4/info.txt <==
clean: 0.7323, 38
fgsm: 8.0851 223
pgd:8.5483 223
ada-gd: 9.0483 223

==> plots/ImageNet/image5/info.txt <==
clean: 0.8907 881
proposed: 2.4814 579
pgd: 2.1140 579
fgsm: 1.4467 881

==> plots/MNIST_AA/image1/log.txt <==
batch_idx = 4 
i = 0

MNIST Model trained with PGD 

Clean: 
    - Label: 1
    - Loss: 0.0029 
    
PGD:
    - Label: 1
    - Loss: 0.0208
    
FGSM:
    - Label: 1
    - Loss: 0.0111
    
The proposed:
    - Label: 5
    - Loss: 22.0296

==> plots/MNIST_AA/image2/log.txt <==
batch_idx = 2
i = 9

MNIST Model trained with FGSM 

Clean: 
    - Label: 7
    - Loss: 0.0063 
    
PGD:
    - Label: 2
    - Loss: 1.6551
    
FGSM:
    - Label: 7
    - Loss: 0.0431
    
The proposed:
    - Label: 2
    - Loss: 1.4450

==> plots/MNIST_AA/image3/log.txt <==
batch_idx = 3
i = 1

MNIST Model with clean training

Clean: 
    - Label: 4
    - Loss: 0.00004
    
PGD:
    - Label: 5
    - Loss: 32.2462
    
FGSM:
    - Label: 9
    - Loss: 7.4302
    
The proposed:
    - Label: 3
    - Loss: 63.0062

==> plots/MNIST_GM/image1/log.txt <==
Reconstruction loss:

VAE: 26.4532
GD: 17.3773
Ours: 12.3977

==> plots/MNIST_GM/image2/log.txt <==
Reconstruction loss:

VAE: 25.7175
GD: 17.0752
Ours: 13.6117

==> plots/MNIST_GM/image3/log.txt <==
Reconstruction loss:

VAE: 29.2558
GD: 26.6748
Ours: 19.8806

==> plots/MNIST_GM/image4/log.txt <==
Reconstruction loss:

VAE: 27.3954
GD: 18.9646
Ours: 16.9558
